Milliarcsecond Core Size Dependence of the Radio Variability of Blazars

Studying the long-term radio variability (timescales of months to years) of blazars enables us to gain a better understanding of the physical structure of these objects on sub-parsec scales, and the physics of super massive black holes. In this study, we focus on the radio variability of 1157 blazars observed at 15 GHz through the Owens Valley Radio Observatory (OVRO) Blazar Monitoring Program. We investigate the dependence of the variability amplitudes and timescales, characterized based on model fitting to the structure functions, on the milliarcsecond core sizes measured by Very Long Baseline Interferometry. We find that the most compact sources at milliarcsecond scales exhibit larger variability amplitudes and shorter variability timescales than more extended sources. Additionally, for sources with measured redshifts and Doppler boosting factors, the correlation between linear core sizes against variability amplitudes and intrinsic timescales are also significant. The observed relationship between variability timescales and core sizes is expected, based on light travel-time arguments. This variability vs core size relation extends beyond the core sizes measured at 15 GHz; we see significant correlation between the 15 GHz variability amplitudes (as well as timescales) and core sizes measured at other frequencies, which can be attributed to a frequency-source size relationship arising from the intrinsic jet structure. At low frequencies of 1 GHz where the core sizes are dominated by interstellar scattering, we find that the variability amplitudes have significant correlation with the 1 GHz intrinsic core angular sizes, once the scatter broadening effects are deconvoluted from the intrinsic core sizes.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
